Inpainting Normal Maps for Lightstage data

This study introduces a novel method for inpainting normal maps using a generative adversarial network (GAN). Normal maps, often derived from a lightstage, are crucial in performance capture but can have obscured areas due to movement (e.g., by arms, hair, or props). Inpainting fills these missing areas with plausible data. Our approach extends previous general image inpainting techniques, employing a bow tie-like generator network and a discriminator network, with alternating training phases. The generator aims to synthesize images aligning with the ground truth and deceive the discriminator, which differentiates between real and processed images. Periodically, the discriminator undergoes retraining to enhance its ability to identify processed images. Importantly, our method adapts to the unique characteristics of normal map data, necessitating modifications to the loss function. We utilize a cosine loss instead of mean squared error loss for generator training. Limited training data availability, even with synthetic datasets, demands significant augmentation, considering the specific nature of the input data. This includes appropriate image flipping and in-plane rotations to accurately alter normal vectors. Throughout training, we monitored key metrics such as average loss, Structural Similarity Index Measure (SSIM), and Peak Signal-to-Noise Ratio (PSNR) for the generator, along with average loss and accuracy for the discriminator. Our findings suggest that the proposed model effectively generates high-quality, realistic inpainted normal maps, suitable for performance capture applications. These results establish a foundation for future research, potentially involving more advanced networks and comparisons with inpainting of source images used to create the normal maps.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


